Large Eddy Simulations of Supersonic Jet Flows for Aeroacoustic Applications

Current design constraints have encouraged the studies of aeroacoustics fields around compressible jet flows. The present work addresses the numerical study of unsteady turbulent jet flows for aeroacoustic analyses of main engine rocket plumes. A novel large eddy simulation (LES) tool is developed in order to reproduce high fidelity results of compressible jet flows which could be used for aeroacoustic studies with the Ffowcs Williams and Hawkings approach. The numerical solver is an upgrade of an existing Reynolds-averaged Navier-Stokes solver previously developed in the group. The original framework is rewritten in a modern fashion and intensive parallel computation capabilities have been added to the code. The LES formulation is written using the finite difference approach. The energy equation is carefully discretized in order to model the energy equation of the filtered Navier-Stokes formulation. The classical Smagorinsky model is the chosen subgrid scale closure for the present work. Numerical simulations of perfectly expanded jets are performed and compared with the literature in order to validate the new solver. Moreover, speedup and the computational performance of the code are evaluated and discussed. Flow results are used for an initial evaluation of the noise radiated from the rocket plume.

==> pics/Mendez-exp.csv <==
0.0011795543905636112, 1.231196860693263
0.002359108781127035, 1.0624591236102026
0.0023591087811269686, 0.8937213865271416
0.005897771952817749, 0.819162851536952
0.02948885976408908, 0.7446043165467624
0.0790301441677588, 0.7053629823413994
0.1403669724770642, 0.6661216481360359
0.25832241153342067, 0.607259646827992
0.3833551769331587, 0.5680183126226286
0.515465268676278, 0.536625245258338
0.6782437745740499, 0.4856115107913661
0.7844036697247708, 0.4581425768476115
0.8646133682830933, 0.4189012426422487
0.8905635648754918, 0.36003924133420395
0.8882044560943646, 0.2697841726618695
0.8870249017038018, 0.13243950294309892
0.888204456094365, 0.014715500327009856
0.8929226736566189, -0.09908436886854277
0.8929226736566191, -0.2128842380640954
0.897640891218873, -0.3031393067364303
0.876408912188729, -0.3698495748855475
0.7938401048492794, -0.4130150425114465
0.6452162516382702, -0.4581425768476137
0.4470511140235912, -0.5111183780248532
0.3243774574049804, -0.5464355788096799
0.2559633027522937, -0.5817527795945069
0.12149410222804724, -0.644538914323087
0.06487549148099607, -0.6759319816873773
0.02477064220183481, -0.7230215827338129
0.005897771952817842, -0.766187050359712
0.004718217562254193, -0.8250490516677564
0.0047182175622542755, -0.9192282537606274
0.0047182175622542625, -1.1193590582079789
0.0035386631716907333, -1.2410071942446042


==> pics/Mendez_S1.csv <==
0.007077326343381209, 1.486265533028123
0.007077326343381098, 1.317527795945062
0.007077326343381206, 1.1409417920209282
0.007077326343381168, 1.0035971223021583
0.010615989515072, 0.9211903204708958
0.022411533420707723, 0.8309352517985609
0.05543905635648744, 0.7681491170699801
0.1332896461336827, 0.701438848920863
0.2300131061598953, 0.6425768476128182
0.31965923984272615, 0.5954872465663823
0.4305373525557013, 0.5523217789404833
0.531979030144168, 0.5130804447351203
0.6145478374836175, 0.4856115107913659
0.7442988204456098, 0.43852190974493044
0.819790301441678, 0.39928057553956675
0.8693315858453475, 0.36003924133420395
0.8952817824377461, 0.30902550686723185
0.897640891218873, 0.23446697187704268
0.9023591087811276, 0.1363636363636349
0.9000000000000002, -0.16579463701765995
0.8964613368283094, -0.25604970568999463
0.8905635648754919, -0.3227599738391118
0.8646133682830933, -0.36592544146501127
0.8009174311926609, -0.4130150425114463
0.7089121887287027, -0.4522563767168093
0.6121887287024904, -0.4875735775016359
0.47064220183486244, -0.5385873119686077
0.37391874180865015, -0.5778286461739703
0.2819134993446922, -0.6209941137998696
0.19462647444298825, -0.6602354480052325
0.12149410222804724, -0.7073250490516676
0.06487549148099601, -0.7583387835186395
0.027129750982962008, -0.8132766514061477
0.010615989515072073, -0.8839110529758009
0.007077326343381311, -0.9663178548070632
0.00707732634338132, -1.044800523217789
0.005897771952817849, -1.131131458469588
0.0058977719528178416, -1.229234793982995
0.0070773263433813694, -1.3234139960758664
0.007077326343381364, -1.474493132766513


==> pics/performance.dat <==
1.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00
2.00  96.860  101.51  132.19  120.32  101.50  107.05  114.19  106.98  95.730  115.96  100.00
5.00  95.350  86.760  100.43  94.370  98.190  74.060  98.320  108.81  89.650  99.050  100.00
8.00  98.230  114.06  131.39  107.90  114.05  93.270  104.91  121.63  82.310  106.00  100.00
10.0  81.650  92.650  120.21  100.23  92.570  86.480  95.990  97.260  75.760  97.680  100.00
15.0  75.640  77.500  126.65  86.910  77.020  72.550  83.980  135.16  65.590  83.470  100.00
20.0  59.990  70.770  103.23  77.010  70.640  65.280  71.180  101.52  53.300  71.430  100.00
40.0  27.380  38.080  59.370  39.050  37.920  35.540  35.360  57.100  25.930  38.200  100.00


==> pics/performance_nx.dat <==
TITLE ="SCALABILITY"
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 1" I=7 F="POINT"
5    27.4
10   60.0
13   75.6
20   81.6
25   98.2
40   95.3
100  96.9
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 2" I=7 F="POINT"
10   38.1
20   70.8
26   77.5
40   92.6
50   114 
80   86.8
200  101 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 3" I=7 F="POINT"
20   59.4
40   103 
53   126 
80   121 
100  131 
160  100 
400  132 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 4" I=7 F="POINT"
10   39.0
20   77.0
26   86.9
40   100 
50   108 
80   94.4
200  120 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 5" I=7 F="POINT"
10   37.9
20   70.6
26   77.0
40   92.6
50   114 
80   98.2
200  101 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 6" I=7 F="POINT"
10   35.5
20   65.3
26   72.5
40   86.5
50   93.3
80   74.1
200  107 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 7" I=7 F="POINT"
10   35.4
20   71.1
26   84.0
40   96.0
50   105 
80   98.3
200  115 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 8" I=7 F="POINT"
20   57.1
40   101 
53   135 
80   97.3
100  122 
160  109 
400  107 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 9" I=7 F="POINT"
5    25.9
10   53.0
13   65.6
20   75.8
25   82.3
40   89.6
100  95.7
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 10" I=7 F="POINT"
5    38.2
10   71.5
13   83.5
20   97.7
25   106
40   99.0
100  112


==> sources/hpc/data/performance.dat <==
1.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00
2.00  96.860  101.51  132.19  120.32  101.50  107.05  114.19  106.98  95.730  115.96  100.00
5.00  95.350  86.760  100.43  94.370  98.190  74.060  98.320  108.81  89.650  99.050  100.00
8.00  98.230  114.06  131.39  107.90  114.05  93.270  104.91  121.63  82.310  106.00  100.00
10.0  81.650  92.650  120.21  100.23  92.570  86.480  95.990  97.260  75.760  97.680  100.00
15.0  75.640  77.500  126.65  86.910  77.020  72.550  83.980  135.16  65.590  83.470  100.00
20.0  59.990  70.770  103.23  77.010  70.640  65.280  71.180  101.52  53.300  71.430  100.00
40.0  27.380  38.080  59.370  39.050  37.920  35.540  35.360  57.100  25.930  38.200  100.00


==> sources/hpc/data/performance_nx.dat <==
TITLE ="SCALABILITY"
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 1" I=7 F="POINT"
5    27.4
10   60.0
13   75.6
20   81.6
25   98.2
40   95.3
100  96.9
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 2" I=7 F="POINT"
10   38.1
20   70.8
26   77.5
40   92.6
50   114 
80   86.8
200  101 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 3" I=7 F="POINT"
20   59.4
40   103 
53   126 
80   121 
100  131 
160  100 
400  132 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 4" I=7 F="POINT"
10   39.0
20   77.0
26   86.9
40   100 
50   108 
80   94.4
200  120 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 5" I=7 F="POINT"
10   37.9
20   70.6
26   77.0
40   92.6
50   114 
80   98.2
200  101 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 6" I=7 F="POINT"
10   35.5
20   65.3
26   72.5
40   86.5
50   93.3
80   74.1
200  107 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 7" I=7 F="POINT"
10   35.4
20   71.1
26   84.0
40   96.0
50   105 
80   98.3
200  115 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 8" I=7 F="POINT"
20   57.1
40   101 
53   135 
80   97.3
100  122 
160  109 
400  107 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 9" I=7 F="POINT"
5    25.9
10   53.0
13   65.6
20   75.8
25   82.3
40   89.6
100  95.7
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 10" I=7 F="POINT"
5    38.2
10   71.5
13   83.5
20   97.7
25   106
40   99.0
100  112


==> sources/numerical/pics/Mendez-exp.csv <==
0.0011795543905636112, 1.231196860693263
0.002359108781127035, 1.0624591236102026
0.0023591087811269686, 0.8937213865271416
0.005897771952817749, 0.819162851536952
0.02948885976408908, 0.7446043165467624
0.0790301441677588, 0.7053629823413994
0.1403669724770642, 0.6661216481360359
0.25832241153342067, 0.607259646827992
0.3833551769331587, 0.5680183126226286
0.515465268676278, 0.536625245258338
0.6782437745740499, 0.4856115107913661
0.7844036697247708, 0.4581425768476115
0.8646133682830933, 0.4189012426422487
0.8905635648754918, 0.36003924133420395
0.8882044560943646, 0.2697841726618695
0.8870249017038018, 0.13243950294309892
0.888204456094365, 0.014715500327009856
0.8929226736566189, -0.09908436886854277
0.8929226736566191, -0.2128842380640954
0.897640891218873, -0.3031393067364303
0.876408912188729, -0.3698495748855475
0.7938401048492794, -0.4130150425114465
0.6452162516382702, -0.4581425768476137
0.4470511140235912, -0.5111183780248532
0.3243774574049804, -0.5464355788096799
0.2559633027522937, -0.5817527795945069
0.12149410222804724, -0.644538914323087
0.06487549148099607, -0.6759319816873773
0.02477064220183481, -0.7230215827338129
0.005897771952817842, -0.766187050359712
0.004718217562254193, -0.8250490516677564
0.0047182175622542755, -0.9192282537606274
0.0047182175622542625, -1.1193590582079789
0.0035386631716907333, -1.2410071942446042


==> sources/numerical/pics/Mendez_S1.csv <==
0.007077326343381209, 1.486265533028123
0.007077326343381098, 1.317527795945062
0.007077326343381206, 1.1409417920209282
0.007077326343381168, 1.0035971223021583
0.010615989515072, 0.9211903204708958
0.022411533420707723, 0.8309352517985609
0.05543905635648744, 0.7681491170699801
0.1332896461336827, 0.701438848920863
0.2300131061598953, 0.6425768476128182
0.31965923984272615, 0.5954872465663823
0.4305373525557013, 0.5523217789404833
0.531979030144168, 0.5130804447351203
0.6145478374836175, 0.4856115107913659
0.7442988204456098, 0.43852190974493044
0.819790301441678, 0.39928057553956675
0.8693315858453475, 0.36003924133420395
0.8952817824377461, 0.30902550686723185
0.897640891218873, 0.23446697187704268
0.9023591087811276, 0.1363636363636349
0.9000000000000002, -0.16579463701765995
0.8964613368283094, -0.25604970568999463
0.8905635648754919, -0.3227599738391118
0.8646133682830933, -0.36592544146501127
0.8009174311926609, -0.4130150425114463
0.7089121887287027, -0.4522563767168093
0.6121887287024904, -0.4875735775016359
0.47064220183486244, -0.5385873119686077
0.37391874180865015, -0.5778286461739703
0.2819134993446922, -0.6209941137998696
0.19462647444298825, -0.6602354480052325
0.12149410222804724, -0.7073250490516676
0.06487549148099601, -0.7583387835186395
0.027129750982962008, -0.8132766514061477
0.010615989515072073, -0.8839110529758009
0.007077326343381311, -0.9663178548070632
0.00707732634338132, -1.044800523217789
0.005897771952817849, -1.131131458469588
0.0058977719528178416, -1.229234793982995
0.0070773263433813694, -1.3234139960758664
0.007077326343381364, -1.474493132766513


==> sources/numerical/pics/performance.dat <==
1.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00
2.00  96.860  101.51  132.19  120.32  101.50  107.05  114.19  106.98  95.730  115.96  100.00
5.00  95.350  86.760  100.43  94.370  98.190  74.060  98.320  108.81  89.650  99.050  100.00
8.00  98.230  114.06  131.39  107.90  114.05  93.270  104.91  121.63  82.310  106.00  100.00
10.0  81.650  92.650  120.21  100.23  92.570  86.480  95.990  97.260  75.760  97.680  100.00
15.0  75.640  77.500  126.65  86.910  77.020  72.550  83.980  135.16  65.590  83.470  100.00
20.0  59.990  70.770  103.23  77.010  70.640  65.280  71.180  101.52  53.300  71.430  100.00
40.0  27.380  38.080  59.370  39.050  37.920  35.540  35.360  57.100  25.930  38.200  100.00


==> sources/numerical/pics/performance_nx.dat <==
TITLE ="SCALABILITY"
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 1" I=7 F="POINT"
5    27.4
10   60.0
13   75.6
20   81.6
25   98.2
40   95.3
100  96.9
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 2" I=7 F="POINT"
10   38.1
20   70.8
26   77.5
40   92.6
50   114 
80   86.8
200  101 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 3" I=7 F="POINT"
20   59.4
40   103 
53   126 
80   121 
100  131 
160  100 
400  132 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 4" I=7 F="POINT"
10   39.0
20   77.0
26   86.9
40   100 
50   108 
80   94.4
200  120 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 5" I=7 F="POINT"
10   37.9
20   70.6
26   77.0
40   92.6
50   114 
80   98.2
200  101 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 6" I=7 F="POINT"
10   35.5
20   65.3
26   72.5
40   86.5
50   93.3
80   74.1
200  107 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 7" I=7 F="POINT"
10   35.4
20   71.1
26   84.0
40   96.0
50   105 
80   98.3
200  115 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 8" I=7 F="POINT"
20   57.1
40   101 
53   135 
80   97.3
100  122 
160  109 
400  107 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 9" I=7 F="POINT"
5    25.9
10   53.0
13   65.6
20   75.8
25   82.3
40   89.6
100  95.7
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 10" I=7 F="POINT"
5    38.2
10   71.5
13   83.5
20   97.7
25   106
40   99.0
100  112

